Overlap Valence Quarks on a Twisted Mass Sea

We present the results of an investigation of a mixed action approach of overlap valence and maximally twisted mass sea quarks. Employing a particular matching condition on the pion mass, we analyze the continuum limit scaling of the pion decay constant and the role of chiral zero modes of the overlap operator in this process. We employ gauge field configurations generated by the European Twisted Mass Collaboration with linear lattice size $L$ ranging from 1.3 to 1.9 fm. The continuum limit is taken at a fixed value of $L=1.3$ fm, employing three values of the lattice spacing and two values of the pion mass constructed from sea quarks only.

==> Logo.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{Logo.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1620,1620)(1,-781)
\end{picture}%

